Uncertainty Identifies Difficult Samples Across Methods: A Multi-Task Study on a Heterogeneous Skin Lesion Dataset

Skin lesion classifiers can be confidently wrong on the cases that matter most, so knowing when a prediction should not be trusted is clinically as useful as the prediction. We study uncertainty quantification on a dataset pooled from many ISIC sources, with a shared backbone and two jointly learned heads: a binary malignant versus non-malignant head and a five-class diagnostic head. Five UQ methods (MC Dropout, DropConnect, Flipout, Deep Ensembles, DUQ) are compared on accuracy, calibration, uncertainty decomposition, and risk-coverage. Difficulty is largely method-agnostic: even methods with narrow entropy distributions rank the same samples as hard (per-sample entropy correlations of $0.54$ to $0.91$). The choice of method matters more for calibration and uncertainty decomposition, where Deep Ensembles is the clear winner, than for finding difficult cases. The ranking is also good enough that deferring the most uncertain cases removes a disproportionate share of errors, supporting uncertainty-based selective referral, evaluated here in-distribution only.

==> data/rc_h1_baseline.csv <==
coverage,error_rate
1.0,0.08918918918918917
0.9951013513513514,0.08606348667458841
0.9900337837837838,0.08360348063470402
0.9849662162162162,0.08231864174241121
0.9800675675675675,0.0811789038262668
0.975,0.07952182952182951
0.9699324324324324,0.07767328456983624
0.9648648648648649,0.07545518207282909
0.9599662162162163,0.07425655463663561
0.9548986486486486,0.07235096408986375
0.949831081081081,0.06989151698381646
0.9447635135135135,0.06829966028964773
0.9398648648648649,0.06667864845434934
0.9347972972972973,0.06523310444524755
0.9297297297297298,0.06395348837209303
0.9246621621621621,0.06302521008403361
0.9197635135135135,0.06189164370982558
0.9146959459459459,0.06094182825484762
0.9096283783783784,0.05923862581244199
0.9045608108108109,0.05732959850606911
0.8996621621621622,0.05576417574164472
0.8945945945945946,0.05438066465256797
0.889527027027027,0.0529813900493733
0.8844594594594595,0.050802139037433136
0.8795608108108108,0.04935663529863643
0.8744932432432433,0.04751786749082476
0.8694256756756756,0.04604624052846318
0.8643581081081081,0.045143638850889234
0.8594594594594595,0.044614779874213806
0.8543918918918919,0.04369315935152229
0.8493243243243244,0.04276054097056481
0.8442567567567567,0.04141656662665061
0.8393581081081081,0.04045079492855708
0.8342905405405405,0.03867179591010328
0.829222972972973,0.03768588307190879
0.8241554054054054,0.03627792580446809
0.8192567567567568,0.03525773195876292
0.8141891891891891,0.03360995850622406
0.8091216216216216,0.03235908141962418
0.8040540540540541,0.030882352941176472
0.7991554054054054,0.030437539632213073
0.7940878378378379,0.029780897681344398
0.7890202702702702,0.02911582102333543
0.7841216216216216,0.028436018957345932
0.779054054054054,0.02732003469210753
0.7739864864864865,0.027062418158009582
0.768918918918919,0.026581722319859447
0.7640202702702703,0.025646694671678127
0.7589527027027027,0.02448252837747611
0.7538851351351351,0.023526775711404935
0.7488175675675676,0.02346041055718473
0.7439189189189189,0.023160762942779245
0.7388513513513514,0.022405121170553266
0.7337837837837838,0.02186924493554332
0.7287162162162162,0.020862308762169657
0.7238175675675675,0.020536756126021016
0.71875,0.0199764982373678
0.7136824324324325,0.019408284023668676
0.7086148648648649,0.019070321811680557
0.7037162162162162,0.018722995679308685
0.6986486486486486,0.018133462282398427
0.6935810810810811,0.01729176814417921
0.6885135135135135,0.01717369970559368
0.6836148648648649,0.016308376575240868
0.6785472972972973,0.015932287776947995
0.6734797297297297,0.015801354401805856
0.6684121621621621,0.015668435683598658
0.6635135135135135,0.014511201629327952
0.658445945945946,0.014366341713699327
0.6533783783783784,0.013960703205791125
0.6483108108108108,0.013288170922355347
0.6434121621621621,0.013126804935678638
0.6383445945945946,0.012437152685895736
0.633277027027027,0.012003200853560991
0.6282094594594595,0.011831137402527614
0.6233108108108109,0.011382113821138184
0.6182432432432432,0.01038251366120213
0.6131756756756757,0.010192837465564764
0.6081081081081081,0.009166666666666656
0.6032094594594595,0.009241108933071951
0.5981418918918919,0.009036995199096287
0.5930743243243243,0.008829393335232139
0.5881756756756756,0.00890292935094772
0.5831081081081081,0.008690614136732333
0.5780405405405405,0.007597895967270563
0.572972972972973,0.007665094339622591
0.5680743243243244,0.007731192387748997
0.5630067567567567,0.007800780078007774
0.5579391891891892,0.007871631849833527
0.5528716216216216,0.006721662083715274
0.547972972972973,0.006473489519112197
0.5429054054054054,0.0065339141257000355
0.5378378378378378,0.006281407035175879
0.5327702702702702,0.006341154090044432
0.5278716216216216,0.005759999999999987
0.5228040540540541,0.005492730210016172
0.5177364864864865,0.00522022838499181
0.512668918918919,0.005271828665568412
0.5077702702702702,0.005322687957418526
0.5027027027027027,0.005040322580645129
0.49763513513513513,0.004752206381534285
0.4925675675675676,0.004115226337448541
0.4876689189189189,0.004156563907170119
0.48260135135135135,0.004200210010500527
0.4775337837837838,0.0038910505836575737
0.4724662162162162,0.0028602073650340065
0.46756756756756757,0.0028901734104046506
0.4625,0.0029218407596786067
0.4574324324324324,0.002584933530280664
0.4523648648648649,0.0022404779686333587
0.44746621621621624,0.0022650056625141968
0.44239864864864864,0.002290950744558984
0.4373310810810811,0.0019312475859405431
0.4322635135135135,0.0019538882375927935
0.42736486486486486,0.0019762845849802257
0.4222972972972973,0.0020000000000000018
0.4172297297297297,0.002024291497975672
0.41216216216216217,0.002049180327868827
0.40726351351351353,0.0016590626296142386
0.40219594594594593,0.0016799664006720283
0.3971283783783784,0.0017014036580178526
0.39222972972972975,0.0017226528854435985
0.38716216216216215,0.0017452006980802626
0.3820945945945946,0.0017683465959328348
0.377027027027027,0.0017921146953404632
0.37212837837837837,0.0018157058556513839
0.3670608108108108,0.0018407731247124248
0.3619932432432432,0.0013999066728884735
0.3569256756756757,0.0014197823000473564
0.35202702702702704,0.0014395393474088136
0.34695945945945944,0.0014605647517039744
0.3418918918918919,0.0009881422924901129
0.3368243243243243,0.0010030090270812808
0.33192567567567566,0.0010178117048346147
0.3268581081081081,0.001033591731266159
0.3217905405405405,0.0010498687664042272
0.31672297297297297,0.0005333333333333856
0.31182432432432433,0.0005417118093173912
0.30675675675675673,0.0005506607929515184
0.3016891891891892,0.0
0.29662162162162165,0.0
0.29172297297297295,0.0
0.2866554054054054,0.0
0.28158783783783786,0.0
0.27652027027027026,0.0
0.2716216216216216,0.0
0.2665540540540541,0.0
0.2614864864864865,0.0
0.25641891891891894,0.0
0.2515202702702703,0.0
0.2464527027027027,0.0
0.24138513513513513,0.0
0.23631756756756755,0.0
0.23141891891891891,0.0
0.22635135135135134,0.0
0.22128378378378377,0.0
0.21621621621621623,0.0
0.21131756756756756,0.0
0.20625,0.0
0.20118243243243245,0.0
0.19628378378378378,0.0
0.1912162162162162,0.0
0.18614864864864866,0.0
0.1810810810810811,0.0
0.17618243243243242,0.0
0.17111486486486485,0.0
0.1660472972972973,0.0
0.16097972972972974,0.0
0.15608108108108107,0.0
0.15101351351351353,0.0
0.14594594594594595,0.0
0.14087837837837838,0.0
0.13597972972972974,0.0
0.13091216216216217,0.0
0.1258445945945946,0.0
0.12077702702702703,0.0
0.11587837837837837,0.0
0.11081081081081082,0.0
0.10574324324324325,0.0
0.10067567567567567,0.0
0.09577702702702702,0.0
0.09070945945945946,0.0
0.08564189189189189,0.0
0.08057432432432432,0.0
0.07567567567567568,0.0
0.07060810810810811,0.0
0.06554054054054054,0.0
0.06047297297297297,0.0
0.055574324324324326,0.0
0.050506756756756754,0.0
0.04543918918918919,0.0
0.04037162162162162,0.0
0.03547297297297297,0.0
0.030405405405405407,0.0
0.02533783783783784,0.0
0.02027027027027027,0.0
0.015371621621621622,0.0
0.010304054054054055,0.0
0.005236486486486487,0.0
0.00016891891891891893,0.0


==> data/rc_h1_dropconnect.csv <==
coverage,error_rate
1.0,0.07314189189189191
0.9951013513513514,0.07095569512816158
0.9900337837837838,0.06910083603480632
0.9849662162162162,0.0667123992454125
0.9800675675675675,0.06583936573595317
0.975,0.06358281358281359
0.9699324324324324,0.0614768373389063
0.9648648648648649,0.058648459383753515
0.9599662162162163,0.05683617807496044
0.9548986486486486,0.0557226251547851
0.949831081081081,0.053530144051218254
0.9447635135135135,0.052565707133917394
0.9398648648648649,0.05176132278936019
0.9347972972972973,0.04951210697506325
0.9297297297297298,0.048328488372093026
0.9246621621621621,0.0467665327000365
0.9197635135135135,0.04536271808999082
0.9146959459459459,0.043028624192059106
0.9096283783783784,0.04159702878365834
0.9045608108108109,0.04014939309056953
0.8996621621621622,0.038678182500938796
0.8945945945945946,0.037953172205438035
0.889527027027027,0.03646031143182682
0.8844594594594595,0.035332314744079496
0.8795608108108108,0.03380065296715962
0.8744932432432433,0.033030712768012394
0.8694256756756756,0.03186322129395769
0.8643581081081081,0.030682040257963616
0.8594594594594595,0.02948113207547165
0.8543918918918919,0.028865164096480878
0.8493243243243244,0.028241845664280008
0.8442567567567567,0.02681072428971587
0.8393581081081081,0.026363453411149096
0.8342905405405405,0.025308766956873896
0.829222972972973,0.02403748217559587
0.8241554054054054,0.02316048370567736
0.8192567567567568,0.022886597938144293
0.8141891891891891,0.02240663900414941
0.8091216216216216,0.0215031315240084
0.8040540540540541,0.02121848739495802
0.7991554054054054,0.020503064891143508
0.7940878378378379,0.02042118698149331
0.7890202702702702,0.02033825733247696
0.7841216216216216,0.019603619129685446
0.779054054054054,0.01908065915004331
0.7739864864864865,0.018332605848974226
0.768918918918919,0.017794376098418274
0.7640202702702703,0.01746628344019452
0.7589527027027027,0.01713776986423321
0.7538851351351351,0.017028904324445482
0.7488175675675676,0.016692984434919955
0.7439189189189189,0.015894641235240647
0.7388513513513514,0.015089163237311354
0.7337837837837838,0.014963167587476955
0.7287162162162162,0.014603616133518793
0.7238175675675675,0.01446907817969667
0.71875,0.014101057579318454
0.7136824324324325,0.01396449704142011
0.7086148648648649,0.013110846245530383
0.7037162162162162,0.012722035525684072
0.6986486486486486,0.012572533849129597
0.6935810810810811,0.011933755479785702
0.6885135135135135,0.011285574092247286
0.6836148648648649,0.01136644427971334
0.6785472972972973,0.011202389843166571
0.6734797297297297,0.010785051417105618
0.6684121621621621,0.010866818296689451
0.6635135135135135,0.01069246435845217
0.658445945945946,0.010774756285274467
0.6533783783783784,0.010599793174767336
0.6483108108108108,0.010422094841063045
0.6434121621621621,0.01050144394854291
0.6383445945945946,0.010584810796506972
0.633277027027027,0.01013603627634041
0.6282094594594595,0.009948910997579996
0.6233108108108109,0.009485094850948506
0.6182432432432432,0.0095628415300546
0.6131756756756757,0.009641873278236957
0.6081081081081081,0.009722222222222188
0.6032094594594595,0.009801176141136958
0.5981418918918919,0.009884213499011585
0.5930743243243243,0.009399031614924502
0.5881756756756756,0.009190120620333087
0.5831081081081081,0.009269988412514474
0.5780405405405405,0.008766803039158333
0.572972972972973,0.008844339622641528
0.5680743243243244,0.008623253047873924
0.5630067567567567,0.008700870087008705
0.5579391891891892,0.008477141992128345
0.5528716216216216,0.0076382523678582
0.547972972972973,0.007398273736128225
0.5429054054054054,0.007467330429371533
0.5378378378378378,0.007223618090452244
0.5327702702702702,0.00665821179454662
0.5278716216216216,0.006719999999999948
0.5228040540540541,0.006785137318255252
0.5177364864864865,0.006851549755301778
0.512668918918919,0.00626029654036242
0.5077702702702702,0.005655355954757191
0.5027027027027027,0.005376344086021501
0.49763513513513513,0.005091649694501044
0.4925675675675676,0.005144032921810648
0.4876689189189189,0.005195704883962593
0.48260135135135135,0.004900245012250615
0.4775337837837838,0.004952246197382437
0.4724662162162162,0.005005362888809484
0.46756756756756757,0.004696531791907543
0.4625,0.0047479912344776665
0.4574324324324324,0.004800590841949726
0.4523648648648649,0.00410754294249438
0.44746621621621624,0.004152510381275953
0.44239864864864864,0.004200076365024841
0.4373310810810811,0.004248744689069106
0.4322635135135135,0.00429855412270419
0.42736486486486486,0.004347826086956497
0.4222972972972973,0.0043999999999999595
0.4172297297297297,0.004048582995951455
0.41216216216216217,0.004098360655737654
0.40726351351351353,0.004147656574035707
0.40219594594594593,0.004199916001680015
0.3971283783783784,0.004253509145044632
0.39222972972972975,0.004306632213608941
0.38716216216216215,0.003490401396160525
0.3820945945945946,0.0035366931918655586
0.377027027027027,0.0035842293906810374
0.37212837837837837,0.0031774852473899218
0.3670608108108108,0.00322135296824666
0.3619932432432432,0.003266448903406438
0.3569256756756757,0.003312825366777128
0.35202702702702704,0.0033589251439539725
0.34695945945945944,0.003407984420642607
0.3418918918918919,0.0034584980237154506
0.3368243243243243,0.0030090270812437314
0.33192567567567566,0.003053435114503844
0.3268581081081081,0.0031007751937984773
0.3217905405405405,0.0031496062992125706
0.31672297297297297,0.0031999999999999806
0.31182432432432433,0.00325027085590468
0.30675675675675673,0.0033039647577092213
0.3016891891891892,0.0027995520716684874
0.29662162162162165,0.0028473804100227484
0.29172297297297295,0.0028951939779965352
0.2866554054054054,0.0029463759575721893
0.28158783783783786,0.002399520095980767
0.27652027027027026,0.0024434941967013124
0.2716216216216216,0.0024875621890547706
0.2665540540540541,0.0025348542458808465
0.2614864864864865,0.0025839793281653423
0.25641891891891894,0.0019762845849802257
0.2515202702702703,0.002014775016789816
0.2464527027027027,0.0020562028786840214
0.24138513513513513,0.0020993701889433503
0.23631756756756755,0.0021443888491780028
0.23141891891891891,0.0021897810218978186
0.22635135135135134,0.002238805970149249
0.22128378378378377,0.0022900763358778553
0.21621621621621623,0.002343749999999978
0.21131756756756756,0.0023980815347721673
0.20625,0.002457002457002422
0.20118243243243245,0.0025188916876573986
0.19628378378378378,0.002581755593803803
0.1912162162162162,0.0026501766784452485
0.18614864864864866,0.0027223230490017736
0.1810810810810811,0.001865671641791078
0.17618243243243242,0.0019175455417066445
0.17111486486486485,0.001974333662388972
0.1660472972972973,0.0020345879959308144
0.16097972972972974,0.0020986358866736943
0.15608108108108107,0.0021645021645021467
0.15101351351351353,0.0022371364653244186
0.14594594594594595,0.0023148148148147696
0.14087837837837838,0.0023980815347721673
0.13597972972972974,0.00248447204968949
0.13091216216216217,0.002580645161290307
0.1258445945945946,0.0026845637583892135
0.12077702702702703,0.002797202797202747
0.11587837837837837,0.002915451895043719
0.11081081081081082,0.0030487804878048808
0.10574324324324325,0.0031948881789137795
0.10067567567567567,0.003355704697986628
0.09577702702702702,0.003527336860670194
0.09070945945945946,0.003724394785847296
0.08564189189189189,0.0039447731755424265
0.08057432432432432,0.004192872117400381
0.07567567567567568,0.004464285714285698
0.07060810810810811,0.004784688995215336
0.06554054054054054,0.005154639175257714
0.06047297297297297,0.005586592178770999
0.055574324324324326,0.006079027355623046
0.050506756756756754,0.006688963210702337
0.04543918918918919,0.0074349442379182396
0.04037162162162162,0.008368200836820106
0.03547297297297297,0.00952380952380949
0.030405405405405407,0.005555555555555536
0.02533783783783784,0.00666666666666671
0.02027027027027027,0.008333333333333304
0.015371621621621622,0.01098901098901095
0.010304054054054055,0.0
0.005236486486486487,0.0
0.00016891891891891893,0.0


==> data/rc_h1_dropout.csv <==
coverage,error_rate
1.0,0.07263513513513509
0.9951013513513514,0.0707859446613478
0.9900337837837838,0.06927145538304047
0.9849662162162162,0.0667123992454125
0.9800675675675675,0.06428817649086527
0.975,0.06271656271656267
0.9699324324324324,0.06008359456635315
0.9648648648648649,0.05882352941176472
0.9599662162162163,0.05701214147457334
0.9548986486486486,0.05519193348664431
0.949831081081081,0.053530144051218254
0.9447635135135135,0.052565707133917394
0.9398648648648649,0.05086268871315602
0.9347972972972973,0.04951210697506325
0.9297297297297298,0.048328488372093026
0.9246621621621621,0.04640116916331749
0.9197635135135135,0.04554637281910012
0.9146959459459459,0.043582640812557694
0.9096283783783784,0.043082636954503206
0.9045608108108109,0.041643323996265136
0.8996621621621622,0.04130679684566274
0.8945945945945946,0.0398413897280967
0.889527027027027,0.03816938853019369
0.8844594594594595,0.03724216959511073
0.8795608108108108,0.036297292106779344
0.8744932432432433,0.03476917133474988
0.8694256756756756,0.034388964445307924
0.8643581081081081,0.03361344537815125
0.8594594594594595,0.03282232704402521
0.8543918918918919,0.031830763147489116
0.8493243243243244,0.031026252983293534
0.8442567567567567,0.030412164865946334
0.8393581081081081,0.029985912658482605
0.8342905405405405,0.02956063980562862
0.829222972972973,0.02851904664901206
0.8241554054054054,0.02766960442713673
0.8192567567567568,0.027216494845360817
0.8141891891891891,0.026141078838174292
0.8091216216216216,0.025052192066805867
0.8040540540540541,0.0239495798319328
0.7991554054054054,0.023250898330162806
0.7940878378378379,0.02297383535417996
0.7890202702702702,0.02247912652536932
0.7841216216216216,0.02218871176217152
0.779054054054054,0.021465741543798766
0.7739864864864865,0.021169794849410728
0.768918918918919,0.02065026362038669
0.7640202702702703,0.020561574176431563
0.7589527027027027,0.0202537280213666
0.7538851351351351,0.019717678691463125
0.7488175675675676,0.018948793142341547
0.7439189189189189,0.01884650317892822
0.7388513513513514,0.018289894833104725
0.7337837837837838,0.017495395948434633
0.7287162162162162,0.016921650440426483
0.7238175675675675,0.01656942823803964
0.71875,0.01598119858989422
0.7136824324324325,0.015147928994082793
0.7086148648648649,0.014779499404052432
0.7037162162162162,0.014402304368698937
0.6986486486486486,0.013056092843326872
0.6935810810810811,0.012907939600584561
0.6885135135135135,0.01251226692836116
0.6836148648648649,0.012107734124042535
0.6785472972972973,0.011949215832711024
0.6734797297297297,0.012039127163280705
0.6684121621621621,0.012130401819560266
0.6635135135135135,0.01196537678207743
0.658445945945946,0.011287839917906606
0.6533783783783784,0.011116856256463303
0.6483108108108108,0.010161542470036422
0.6434121621621621,0.009713835652402247
0.6383445945945946,0.009526329716856297
0.633277027027027,0.00906908508935711
0.6282094594594595,0.009142242538316747
0.6233108108108109,0.009214092140921393
0.6182432432432432,0.008743169398907069
0.6131756756756757,0.008815426997245135
0.6081081081081081,0.008611111111111125
0.6032094594594595,0.008681041725007055
0.5981418918918919,0.008754589099124521
0.5930743243243243,0.008544574195385901
0.5881756756756756,0.008041355542791506
0.5831081081081081,0.007531865585168052
0.5780405405405405,0.007597895967270563
0.572972972972973,0.007665094339622591
0.5680743243243244,0.007433838834374096
0.5630067567567567,0.007200720072007227
0.5579391891891892,0.0072661217075385975
0.5528716216216216,0.007332722273143855
0.547972972972973,0.007398273736128225
0.5429054054054054,0.0068450528935904975
0.5378378378378378,0.006281407035175879
0.5327702702702702,0.0060240963855421326
0.5278716216216216,0.006079999999999974
0.5228040540540541,0.006138933764135657
0.5177364864864865,0.006199021207177857
0.512668918918919,0.00626029654036242
0.5077702702702702,0.006320691949434409
0.5027027027027027,0.005712365591397872
0.49763513513513513,0.0057705363204344495
0.4925675675675676,0.005829903978052164
0.4876689189189189,0.00588846553515765
0.48260135135135135,0.005950297514875746
0.4775337837837838,0.00601344181110719
0.4724662162162162,0.006077940650697222
0.46756756756756757,0.006141618497109813
0.4625,0.006208911614317025
0.4574324324324324,0.005908419497784312
0.4523648648648649,0.005601194921583286
0.44746621621621624,0.005662514156285381
0.44239864864864864,0.00572737686139746
0.4373310810810811,0.0054074932406334986
0.4322635135135135,0.0054708870652598884
0.42736486486486486,0.004743083003952542
0.4222972972972973,0.0048000000000000265
0.4172297297297297,0.004858299595141724
0.41216216216216217,0.00450819672131153
0.40726351351351353,0.004147656574035707
0.40219594594594593,0.004199916001680015
0.3971283783783784,0.004253509145044632
0.39222972972972975,0.003875968992248069
0.38716216216216215,0.003490401396160525
0.3820945945945946,0.0035366931918655586
0.377027027027027,0.0031362007168458383
0.37212837837837837,0.0031774852473899218
0.3670608108108108,0.00322135296824666
0.3619932432432432,0.003266448903406438
0.3569256756756757,0.003312825366777128
0.35202702702702704,0.0033589251439539725
0.34695945945945944,0.003407984420642607
0.3418918918918919,0.0034584980237154506
0.3368243243243243,0.0035105315947843163
0.33192567567567566,0.003562340966921096
0.3268581081081081,0.0036175710594315014
0.3217905405405405,0.0036745406824146842
0.31672297297297297,0.0031999999999999806
0.31182432432432433,0.00325027085590468
0.30675675675675673,0.0033039647577092213
0.3016891891891892,0.0027995520716684874
0.29662162162162165,0.0028473804100227484
0.29172297297297295,0.0023161551823972504
0.2866554054054054,0.0023571007660577736
0.28158783783783786,0.002399520095980767
0.27652027027027026,0.0024434941967013124
0.2716216216216216,0.0024875621890547706
0.2665540540540541,0.0025348542458808465
0.2614864864864865,0.0025839793281653423
0.25641891891891894,0.0026350461133070047
0.2515202702702703,0.002686366689053088
0.2464527027027027,0.002741603838245399
0.24138513513513513,0.0020993701889433503
0.23631756756756755,0.0021443888491780028
0.23141891891891891,0.0021897810218978186
0.22635135135135134,0.0014925373134327957
0.22128378378378377,0.0015267175572518665
0.21621621621621623,0.0015625000000000222
0.21131756756756756,0.001598721023181482
0.20625,0.0016380016380016515
0.20118243243243245,0.0016792611251049694
0.19628378378378378,0.0017211703958691649
0.1912162162162162,0.0017667844522968323
0.18614864864864866,0.001814882032667886
0.1810810810810811,0.001865671641791078
0.17618243243243242,0.0019175455417066445
0.17111486486486485,0.001974333662388972
0.1660472972972973,0.0020345879959308144
0.16097972972972974,0.0020986358866736943
0.15608108108108107,0.0021645021645021467
0.15101351351351353,0.0022371364653244186
0.14594594594594595,0.0023148148148147696
0.14087837837837838,0.0023980815347721673
0.13597972972972974,0.00248447204968949
0.13091216216216217,0.002580645161290307
0.1258445945945946,0.0013422818791946067
0.12077702702702703,0.0013986013986013734
0.11587837837837837,0.001457725947521915
0.11081081081081082,0.0015243902439023849
0.10574324324324325,0.0015974440894568342
0.10067567567567567,0.001677852348993314
0.09577702702702702,0.0017636684303351524
0.09070945945945946,0.0018621973929237035
0.08564189189189189,0.0019723865877712132
0.08057432432432432,0.002096436058700246
0.07567567567567568,0.0022321428571429047
0.07060810810810811,0.0023923444976076125
0.06554054054054054,0.002577319587628857
0.06047297297297297,0.0027932960893854997
0.055574324324324326,0.003039513677811523
0.050506756756756754,0.0033444816053511683
0.04543918918918919,0.0037174721189591198
0.04037162162162162,0.004184100418409997
0.03547297297297297,0.004761904761904745
0.030405405405405407,0.005555555555555536
0.02533783783783784,0.0
0.02027027027027027,0.0
0.015371621621621622,0.0
0.010304054054054055,0.0
0.005236486486486487,0.0
0.00016891891891891893,0.0


==> data/rc_h1_duq.csv <==
coverage,error_rate
1.0,0.09070945945945941
0.9951013513513514,0.08759124087591241
0.9900337837837838,0.08530967411704482
0.9849662162162162,0.08351912193448807
0.9800675675675675,0.08169596690796277
0.975,0.07986832986832992
0.9699324324324324,0.07767328456983624
0.9648648648648649,0.0758053221288515
0.9599662162162163,0.07372866443779691
0.9548986486486486,0.07164337519900943
0.949831081081081,0.07006935799395342
0.9447635135135135,0.06812086536742357
0.9398648648648649,0.06613946800862691
0.9347972972972973,0.06378749548247198
0.9297297297297298,0.06268168604651159
0.9246621621621621,0.05991962002192186
0.9197635135135135,0.058402203856749324
0.9146959459459459,0.05669436749769163
0.9096283783783784,0.05459610027855155
0.9045608108108109,0.052847805788982294
0.8996621621621622,0.051633496057078454
0.8945945945945946,0.04966012084592142
0.889527027027027,0.04823395366502092
0.8844594594594595,0.04660045836516424
0.8795608108108108,0.045899750336086065
0.8744932432432433,0.044813598609233174
0.8694256756756756,0.04371478531183215
0.8643581081081081,0.04279851475473906
0.8594594594594595,0.042256289308176154
0.8543918918918919,0.0417160933175168
0.8493243243243244,0.040373906125696135
0.8442567567567567,0.039815926370548205
0.8393581081081081,0.03904206077681627
0.8342905405405405,0.03846932577444828
0.829222972972973,0.03788959054797314
0.8241554054054054,0.03709776593564251
0.8192567567567568,0.03567010309278351
0.8141891891891891,0.0354771784232365
0.8091216216216216,0.034446764091857984
0.8040540540540541,0.03340336134453781
0.7991554054054054,0.032339885859226425
0.7940878378378379,0.0312699425654116
0.7890202702702702,0.03104260329693853
0.7841216216216216,0.030374838431710516
0.779054054054054,0.02948829141370335
0.7739864864864865,0.02880838061981672
0.768918918918919,0.02833919156414766
0.7640202702702703,0.027636524430687648
0.7589527027027027,0.02759848653460939
0.7538851351351351,0.026439614609007345
0.7488175675675676,0.02639296187683282
0.7439189189189189,0.024977293369663922
0.7388513513513514,0.024691358024691357
0.7337837837837838,0.024631675874769776
0.7287162162162162,0.023875753361149776
0.7238175675675675,0.02310385064177367
0.71875,0.022796709753231448
0.7136824324324325,0.022485207100591764
0.7086148648648649,0.021692491060786634
0.7037162162162162,0.021363418146903457
0.6986486486486486,0.020551257253384914
0.6935810810810811,0.019970774476376074
0.6885135135135135,0.019381746810598677
0.6836148648648649,0.018779342723004744
0.6785472972972973,0.01842170774209606
0.6734797297297297,0.01830950589415603
0.6684121621621621,0.017942886024766236
0.6635135135135135,0.017566191446028556
0.658445945945946,0.017188301693175978
0.6533783783783784,0.01628748707342298
0.6483108108108108,0.01615424700364776
0.6434121621621621,0.01522709372538722
0.6383445945945946,0.015083355385022479
0.633277027027027,0.014403841024273167
0.6282094594594595,0.01425114278031725
0.6233108108108109,0.013821138211382089
0.6182432432432432,0.013661202185792365
0.6131756756756757,0.013223140495867813
0.6081081081081081,0.012777777777777777
0.6032094594594595,0.012041444973396764
0.5981418918918919,0.01157865009884218
0.5930743243243243,0.011392765593847942
0.5881756756756756,0.010913268236645624
0.5831081081081081,0.010718424101969881
0.5780405405405405,0.009935710111046214
0.572972972972973,0.009728773584905648
0.5680743243243244,0.009812667261373753
0.5630067567567567,0.009600960096009636
0.5579391891891892,0.009688162276718093
0.5528716216216216,0.009471432936144164
0.547972972972973,0.009556103575832253
0.5429054054054054,0.009645301804604878
0.5378378378378378,0.009108040201004974
0.5327702702702702,0.009194673430564348
0.5278716216216216,0.008959999999999968
0.5228040540540541,0.00904684975767367
0.5177364864864865,0.00815660685154973
0.512668918918919,0.007907742998352507
0.5077702702702702,0.007651363938789069
0.5027027027027027,0.007728494623655879
0.49763513513513513,0.006788866259334725
0.4925675675675676,0.006172839506172867
0.4876689189189189,0.00588846553515765
0.48260135135135135,0.005950297514875746
0.4775337837837838,0.0056597099398655315
0.4724662162162162,0.005720414730067902
0.46756756756756757,0.005419075144508678
0.4625,0.0051132213294375894
0.4574324324324324,0.004800590841949726
0.4523648648648649,0.004480955937266606
0.44746621621621624,0.0037750094375236243
0.44239864864864864,0.0038182512409316027
0.4373310810810811,0.0038624951718810863
0.4322635135135135,0.003907776475185587
0.42736486486486486,0.0039525691699604515
0.4222972972972973,0.0036000000000000476
0.4172297297297297,0.003643724696356321
0.41216216216216217,0.0036885245901638886
0.40726351351351353,0.0037328909166320923
0.40219594594594593,0.0033599328013439456
0.3971283783783784,0.0034028073160357053
0.39222972972972975,0.003014642549526325
0.38716216216216215,0.003054101221640515
0.3820945945945946,0.0030946065428824054
0.377027027027027,0.0031362007168458383
0.37212837837837837,0.002723558783477076
0.3670608108108108,0.0023009664058905033
0.3619932432432432,0.002333177788147456
0.3569256756756757,0.0023663038334121866
0.35202702702702704,0.002399232245681393
0.34695945945945944,0.0024342745861732906
0.3418918918918919,0.0024703557312253377
0.3368243243243243,0.0025075225677031465
0.33192567567567566,0.0025445292620864812
0.3268581081081081,0.0025839793281653423
0.3217905405405405,0.002624671916010457
0.31672297297297297,0.002666666666666706
0.31182432432432433,0.002708559046587178
0.30675675675675673,0.002753303964757703
0.3016891891891892,0.0027995520716684874
0.29662162162162165,0.0028473804100227484
0.29172297297297295,0.0028951939779965352
0.2866554054054054,0.0029463759575721893
0.28158783783783786,0.0029994001199760145
0.27652027027027026,0.0030543677458766405
0.2716216216216216,0.003109452736318463
0.2665540540540541,0.0025348542458808465
0.2614864864864865,0.0025839793281653423
0.25641891891891894,0.0026350461133070047
0.2515202702702703,0.002014775016789816
0.2464527027027027,0.0020562028786840214
0.24138513513513513,0.0013995801259621965
0.23631756756756755,0.0014295925661186315
0.23141891891891891,0.0014598540145985828
0.22635135135135134,0.0007462686567164534
0.22128378378378377,0.0
0.21621621621621623,0.0
0.21131756756756756,0.0
0.20625,0.0
0.20118243243243245,0.0
0.19628378378378378,0.0
0.1912162162162162,0.0
0.18614864864864866,0.0
0.1810810810810811,0.0
0.17618243243243242,0.0
0.17111486486486485,0.0
0.1660472972972973,0.0
0.16097972972972974,0.0
0.15608108108108107,0.0
0.15101351351351353,0.0
0.14594594594594595,0.0
0.14087837837837838,0.0
0.13597972972972974,0.0
0.13091216216216217,0.0
0.1258445945945946,0.0
0.12077702702702703,0.0
0.11587837837837837,0.0
0.11081081081081082,0.0
0.10574324324324325,0.0
0.10067567567567567,0.0
0.09577702702702702,0.0
0.09070945945945946,0.0
0.08564189189189189,0.0
0.08057432432432432,0.0
0.07567567567567568,0.0
0.07060810810810811,0.0
0.06554054054054054,0.0
0.06047297297297297,0.0
0.055574324324324326,0.0
0.050506756756756754,0.0
0.04543918918918919,0.0
0.04037162162162162,0.0
0.03547297297297297,0.0
0.030405405405405407,0.0
0.02533783783783784,0.0
0.02027027027027027,0.0
0.015371621621621622,0.0
0.010304054054054055,0.0
0.005236486486486487,0.0
0.00016891891891891893,0.0


==> data/rc_h1_ensemble.csv <==
coverage,error_rate
1.0,0.07449324324324325
0.9951013513513514,0.07197419792904436
0.9900337837837838,0.07029517147244502
0.9849662162162162,0.06774138226719262
0.9800675675675675,0.06566701137538777
0.975,0.0637560637560638
0.9699324324324324,0.06217345872518287
0.9648648648648649,0.06057422969187676
0.9599662162162163,0.0596515924687665
0.9548986486486486,0.05819918627277554
0.949831081081081,0.05673128223368307
0.9447635135135135,0.05524763096728058
0.9398648648648649,0.05319913731128689
0.9347972972972973,0.05204192265992047
0.9297297297297298,0.050145348837209336
0.9246621621621621,0.04932407745706979
0.9197635135135135,0.047566574839302156
0.9146959459459459,0.04598337950138509
0.9096283783783784,0.04531104921077067
0.9045608108108109,0.04537815126050415
0.8996621621621622,0.0439354111903868
0.8945945945945946,0.04229607250755285
0.889527027027027,0.04120774781617931
0.8844594594594595,0.03991596638655459
0.8795608108108108,0.03821778375264062
0.8744932432432433,0.03670079196445819
0.8694256756756756,0.03633184379250054
0.8643581081081081,0.034981434434238845
0.8594594594594595,0.034394654088050314
0.8543918918918919,0.03281929616449186
0.8493243243243244,0.0316229116945107
0.8442567567567567,0.030612244897959218
0.8393581081081081,0.029382169450593687
0.8342905405405405,0.028548289127353743
0.829222972972973,0.02851904664901206
0.8241554054054054,0.028079524492723884
0.8192567567567568,0.027216494845360817
0.8141891891891891,0.02676348547717844
0.8091216216216216,0.02630480167014615
0.8040540540540541,0.02542016806722691
0.7991554054054054,0.02451912914817167
0.7940878378378379,0.024462880238247164
0.7890202702702702,0.0235495611218155
0.7841216216216216,0.023265833692374005
0.779054054054054,0.021682567215958404
0.7739864864864865,0.020515058926233065
0.768918918918919,0.019771528998242527
0.7640202702702703,0.01879283661286757
0.7589527027027027,0.018250612063209437
0.7538851351351351,0.01725296885503025
0.7488175675675676,0.016241822693435548
0.7439189189189189,0.015894641235240647
0.7388513513513514,0.016003657978966634
0.7337837837837838,0.015883977900552515
0.7287162162162162,0.015762633286972694
0.7238175675675675,0.01516919486581092
0.71875,0.014806110458284394
0.7136824324324325,0.014201183431952646
0.7086148648648649,0.01334922526817639
0.7037162162162162,0.012481997119539123
0.6986486486486486,0.011605415860735047
0.6935810810810811,0.011203117389186557
0.6885135135135135,0.011285574092247286
0.6836148648648649,0.01136644427971334
0.6785472972972973,0.011202389843166571
0.6734797297297297,0.010785051417105618
0.6684121621621621,0.010108668182966851
0.6635135135135135,0.010183299389002087
0.658445945945946,0.009748589020010301
0.6533783783783784,0.009307135470527417
0.6483108108108108,0.00911933298593015
0.6434121621621621,0.008926227356261474
0.6383445945945946,0.008467848637205622
0.633277027027027,0.008268871699119718
0.6282094594594595,0.007797795106211369
0.6233108108108109,0.007317073170731714
0.6182432432432432,0.006830601092896127
0.6131756756756757,0.006611570247933907
0.6081081081081081,0.005833333333333357
0.6032094594594595,0.00588070568468213
0.5981418918918919,0.005083309799491675
0.5930743243243243,0.00484192537738537
0.5881756756756756,0.004882251579552022
0.5831081081081081,0.004924681344148363
0.5780405405405405,0.004967855055523107
0.572972972972973,0.004422169811320709
0.5680743243243244,0.004460303300624413
0.5630067567567567,0.00420042004200416
0.5579391891891892,0.0036330608537693543
0.5528716216216216,0.0033608310418575815
0.547972972972973,0.00339087546239214
0.5429054054054054,0.0031113876789048422
0.5378378378378378,0.003140703517587995
0.5327702702702702,0.0025364616360177283
0.5278716216216216,0.0025600000000000067
0.5228040540540541,0.0022617124394184174
0.5177364864864865,0.002283849918433889
0.512668918918919,0.0023064250411861664
0.5077702702702702,0.001996007984031989
0.5027027027027027,0.0020161290322581182
0.49763513513513513,0.0020366598778004397
0.4925675675675676,0.002057613168724326
0.4876689189189189,0.0020782819535850594
0.48260135135135135,0.0021001050052502634
0.4775337837837838,0.0017686593562079578
0.4724662162162162,0.001787629603146268
0.46756756756756757,0.0018063583815028927
0.4625,0.0014609203798392478
0.4574324324324324,0.001477104874446078
0.4523648648648649,0.0014936519790889058
0.44746621621621624,0.0015100037750094275
0.44239864864864864,0.0015273004963726189
0.4373310810810811,0.0015449980687524123
0.4322635135135135,0.0015631105900743014
0.42736486486486486,0.0015810276679841806
0.4222972972972973,0.0008000000000000229
0.4172297297297297,0.0004048582995951344
0.41216216216216217,0.0004098360655737654
0.40726351351351353,0.00041476565740361515
0.40219594594594593,0.00041999160016803483
0.3971283783783784,0.00042535091450446316
0.39222972972972975,0.0
0.38716216216216215,0.0
0.3820945945945946,0.0
0.377027027027027,0.0
0.37212837837837837,0.0
0.3670608108108108,0.0
0.3619932432432432,0.0
0.3569256756756757,0.0
0.35202702702702704,0.0
0.34695945945945944,0.0
0.3418918918918919,0.0
0.3368243243243243,0.0
0.33192567567567566,0.0
0.3268581081081081,0.0
0.3217905405405405,0.0
0.31672297297297297,0.0
0.31182432432432433,0.0
0.30675675675675673,0.0
0.3016891891891892,0.0
0.29662162162162165,0.0
0.29172297297297295,0.0
0.2866554054054054,0.0
0.28158783783783786,0.0
0.27652027027027026,0.0
0.2716216216216216,0.0
0.2665540540540541,0.0
0.2614864864864865,0.0
0.25641891891891894,0.0
0.2515202702702703,0.0
0.2464527027027027,0.0
0.24138513513513513,0.0
0.23631756756756755,0.0
0.23141891891891891,0.0
0.22635135135135134,0.0
0.22128378378378377,0.0
0.21621621621621623,0.0
0.21131756756756756,0.0
0.20625,0.0
0.20118243243243245,0.0
0.19628378378378378,0.0
0.1912162162162162,0.0
0.18614864864864866,0.0
0.1810810810810811,0.0
0.17618243243243242,0.0
0.17111486486486485,0.0
0.1660472972972973,0.0
0.16097972972972974,0.0
0.15608108108108107,0.0
0.15101351351351353,0.0
0.14594594594594595,0.0
0.14087837837837838,0.0
0.13597972972972974,0.0
0.13091216216216217,0.0
0.1258445945945946,0.0
0.12077702702702703,0.0
0.11587837837837837,0.0
0.11081081081081082,0.0
0.10574324324324325,0.0
0.10067567567567567,0.0
0.09577702702702702,0.0
0.09070945945945946,0.0
0.08564189189189189,0.0
0.08057432432432432,0.0
0.07567567567567568,0.0
0.07060810810810811,0.0
0.06554054054054054,0.0
0.06047297297297297,0.0
0.055574324324324326,0.0
0.050506756756756754,0.0
0.04543918918918919,0.0
0.04037162162162162,0.0
0.03547297297297297,0.0
0.030405405405405407,0.0
0.02533783783783784,0.0
0.02027027027027027,0.0
0.015371621621621622,0.0
0.010304054054054055,0.0
0.005236486486486487,0.0
0.00016891891891891893,0.0


==> data/rc_h1_flipout.csv <==
coverage,error_rate
1.0,0.1320945945945946
0.9951013513513514,0.12968935664573078
0.9900337837837838,0.12779389182733325
0.9849662162162162,0.12656491167895734
0.9800675675675675,0.12461220268872808
0.975,0.12266112266112261
0.9699324324324324,0.12016718913270641
0.9648648648648649,0.11852240896358546
0.9599662162162163,0.11683969734295263
0.9548986486486486,0.11551388643198301
0.949831081081081,0.11364040547750309
0.9447635135135135,0.11174682639013056
0.9398648648648649,0.1094536304816679
0.9347972972972973,0.107336465486086
0.9297297297297298,0.10574127906976749
0.9246621621621621,0.10376324442820606
0.9197635135135135,0.10229568411386591
0.9146959459459459,0.09990766389658357
0.9096283783783784,0.09823584029712162
0.9045608108108109,0.09673202614379084
0.8996621621621622,0.09556890724746525
0.8945945945945946,0.09384441087613293
0.889527027027027,0.09248006076718573
0.8844594594594595,0.09205500381970966
0.8795608108108108,0.09141540234299983
0.8744932432432433,0.08866138690361214
0.8694256756756756,0.08781814649310282
0.8643581081081081,0.0865741645495407
0.8594594594594595,0.08490566037735847
0.8543918918918919,0.08303677342823246
0.8493243243243244,0.08214001591089892
0.8442567567567567,0.0814325730292117
0.8393581081081081,0.07949285570537334
0.8342905405405405,0.07876088276979143
0.829222972972973,0.0770014259523325
0.8241554054054054,0.07460545193687229
0.8192567567567568,0.07340206185567011
0.8141891891891891,0.07261410788381739
0.8091216216216216,0.07118997912317326
0.8040540540540541,0.06974789915966384
0.7991554054054054,0.06932995138448528
0.7940878378378379,0.0682833439693682
0.7890202702702702,0.06658103189895093
0.7841216216216216,0.06505816458423097
0.779054054054054,0.06396357328707714
0.7739864864864865,0.06307289393278048
0.768918918918919,0.062390158172232035
0.7640202702702703,0.06146363033384916
0.7589527027027027,0.05964834186512358
0.7538851351351351,0.05870490701321984
0.7488175675675676,0.05707196029776673
0.7439189189189189,0.05585831062670299
0.7388513513513514,0.05418381344307266
0.7337837837837838,0.05271639042357279
0.7287162162162162,0.05238757533611493
0.7238175675675675,0.051808634772462114
0.71875,0.05029377203290242
0.7136824324324325,0.049467455621301726
0.7086148648648649,0.04815256257449341
0.7037162162162162,0.04728756601056172
0.6986486486486486,0.0459381044487428
0.6935810810810811,0.04456892352654651
0.6885135135135135,0.04391560353287538
0.6836148648648649,0.04373610081541879
0.6785472972972973,0.042320139407518
0.6734797297297297,0.0416353147730123
0.6684121621621621,0.041192822845590116
0.6635135135135135,0.04047861507128314
0.658445945945946,0.03899435608004109
0.6533783783783784,0.038521199586349586
0.6483108108108108,0.037519541427826986
0.6434121621621621,0.037017589918613814
0.6383445945945946,0.03625297697803653
0.633277027027027,0.03547612696719127
0.6282094594594595,0.03441785426189836
0.6233108108108109,0.03387533875338755
0.6182432432432432,0.033879781420764976
0.6131756756756757,0.03278236914600552
0.6081081081081081,0.03194444444444444
0.6032094594594595,0.03080369644357328
0.5981418918918919,0.02993504659700652
0.5930743243243243,0.029336371404158346
0.5881756756756756,0.028719126938541062
0.5831081081081081,0.028389339513325562
0.5780405405405405,0.02688486265341905
0.572972972972973,0.026533018867924474
0.5680743243243244,0.026167112696996675
0.5630067567567567,0.025202520252025185
0.5579391891891892,0.024220405691795288
0.5528716216216216,0.024136877482431984
0.547972972972973,0.024352651048088814
0.5429054054054054,0.023646546359676446
0.5378378378378378,0.023241206030150785
0.5327702702702702,0.0218769816106531
0.5278716216216216,0.021440000000000015
0.5228040540540541,0.020355411954765756
0.5177364864864865,0.02022838499184343
0.512668918918919,0.020428336079077458
0.5077702702702702,0.01962741184298067
0.5027027027027027,0.019825268817204256
0.49763513513513513,0.01900882552613714
0.4925675675675676,0.018861454046639192
0.4876689189189189,0.018011776931070367
0.48260135135135135,0.018200910045502283
0.4775337837837838,0.017332861690838364
0.4724662162162162,0.017161244190203817
0.46756756756756757,0.01589595375722541
0.4625,0.01570489408327247
0.4574324324324324,0.01477104874446089
0.4523648648648649,0.013442867811799819
0.44746621621621624,0.01283503208758019
0.44239864864864864,0.012600229095074411
0.4373310810810811,0.012359984550019298
0.4322635135135135,0.011723329425556872
0.42736486486486486,0.011067193675889375
0.4222972972972973,0.009600000000000053
0.4172297297297297,0.008906882591093068
0.41216216216216217,0.008606557377049184
0.40726351351351353,0.008710078805474919
0.40219594594594593,0.007979840403191885
0.3971283783783784,0.007230965546575874
0.39222972972972975,0.007321274763135266
0.38716216216216215,0.006980802792321161
0.3820945945945946,0.007073386383731228
0.377027027027027,0.006720430107526876
0.37212837837837837,0.0063549704947798435
0.3670608108108108,0.00644270593649332
0.3619932432432432,0.005599626691553894
0.3569256756756757,0.005205868433506899
0.35202702702702704,0.004318618042226441
0.34695945945945944,0.004381694255111923
0.3418918918918919,0.0044466403162055634
0.3368243243243243,0.004513540621865597
0.33192567567567566,0.004071246819338459
0.3268581081081081,0.004134366925064636
0.3217905405405405,0.004199475065616798
0.31672297297297297,0.0037333333333333663
0.31182432432432433,0.003791982665222071
0.30675675675675673,0.0038546255506607396
0.3016891891891892,0.003919372900335949
0.29662162162162165,0.003986332574031914
0.29172297297297295,0.004053271569195105
0.2866554054054054,0.004124926340601021
0.28158783783783786,0.0029994001199760145
0.27652027027027026,0.0030543677458766405
0.2716216216216216,0.003109452736318463
0.2665540540540541,0.0025348542458808465
0.2614864864864865,0.0019379844961240345
0.25641891891891894,0.0013175230566534468
0.2515202702702703,0.001343183344526544
0.2464527027027027,0.001370801919122644
0.24138513513513513,0.0013995801259621965
0.23631756756756755,0.0014295925661186315
0.23141891891891891,0.0014598540145985828
0.22635135135135134,0.0007462686567164534
0.22128378378378377,0.0007633587786259888
0.21621621621621623,0.0007812499999999556
0.21131756756756756,0.0007993605115906854
0.20625,0.0008190008190007703
0.20118243243243245,0.0008396305625524292
0.19628378378378378,0.000860585197934638
0.1912162162162162,0.0
0.18614864864864866,0.0
0.1810810810810811,0.0
0.17618243243243242,0.0
0.17111486486486485,0.0
0.1660472972972973,0.0
0.16097972972972974,0.0
0.15608108108108107,0.0
0.15101351351351353,0.0
0.14594594594594595,0.0
0.14087837837837838,0.0
0.13597972972972974,0.0
0.13091216216216217,0.0
0.1258445945945946,0.0
0.12077702702702703,0.0
0.11587837837837837,0.0
0.11081081081081082,0.0
0.10574324324324325,0.0
0.10067567567567567,0.0
0.09577702702702702,0.0
0.09070945945945946,0.0
0.08564189189189189,0.0
0.08057432432432432,0.0
0.07567567567567568,0.0
0.07060810810810811,0.0
0.06554054054054054,0.0
0.06047297297297297,0.0
0.055574324324324326,0.0
0.050506756756756754,0.0
0.04543918918918919,0.0
0.04037162162162162,0.0
0.03547297297297297,0.0
0.030405405405405407,0.0
0.02533783783783784,0.0
0.02027027027027027,0.0
0.015371621621621622,0.0
0.010304054054054055,0.0
0.005236486486486487,0.0
0.00016891891891891893,0.0


==> data/tier_h1_dropconnect.csv <==
tier,mean_entropy,overconfidence_rate
0,0.020276185355602525,0.4473684210526316
1,0.08920342728122371,0.6447368421052632
2,0.1472645322833097,0.6545454545454545
3,0.17171410352447633,0.75
4,0.14194687019111032,0.8098591549295775


==> data/tier_h1_dropout.csv <==
tier,mean_entropy,overconfidence_rate
0,0.04086763474421608,0.27380952380952384
1,0.1486602776784659,0.4307692307692308
2,0.2487706434008277,0.37254901960784315
3,0.30517674893004826,0.48863636363636365
4,0.21044364948487237,0.7535211267605634


==> data/tier_h1_duq.csv <==
tier,mean_entropy,overconfidence_rate
0,0.07370863257722154,0.09803921568627451
1,0.36310445643328804,0.07339449541284404
2,0.4962522696260609,0.192
3,0.4452865702600928,0.35454545454545455
4,0.2619037176707922,0.676056338028169


==> data/tier_h1_ensemble.csv <==
tier,mean_entropy,overconfidence_rate
0,0.09046955373127691,0.0
1,0.3855388446659178,0.03636363636363636
2,0.5651856571060618,0.06779661016949153
3,0.5473436374847361,0.18811881188118812
4,0.35506719218458654,0.5070422535211268


==> data/tier_h1_flipout.csv <==
tier,mean_entropy,overconfidence_rate
0,0.21796022476794477,0.04878048780487805
1,0.47271997020570367,0.1452991452991453
2,0.4998657275032454,0.21818181818181817
3,0.5021414562533144,0.24705882352941178
4,0.4373201065524069,0.3380281690140845

